Arbitrary Pattern Formation by Opaque Fat Robots with Lights

Arbitrary Pattern Formation is a widely studied problem in autonomous robot systems. The problem asks to design a distributed algorithm that moves a team of autonomous, anonymous and identical mobile robots to form any arbitrary pattern given as input. The majority of the existing literature investigates this problem for robots with unobstructed visibility. In a few recent works, the problem has been studied in the obstructed visibility model, where the view of a robot can be obstructed by the presence of other robots. However, in these works, the robots have been modelled as dimensionless points in the plane. In this paper, we have considered the problem in the more realistic setting where the robots have a physical extent. In particular, the robots are modelled as opaque disks. Furthermore, the robots operate under a fully asynchronous scheduler. They do not have access to any global coordinate system, but agree on the direction and orientation of one coordinate axis. Each robot is equipped with an externally visible light which can assume a constant number of predefined colors. In this setting, we have given a complete characterization of initial configurations from where any arbitrary pattern can be formed by a deterministic distributed algorithm.

==> images/p1_proof.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'p1_proof.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1190.5511811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78571429)%
    \put(0,0){\includegraphics[width=\unitlength]{p1_proof.eps}}%
    \put(0.13342192,0.42943987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
  \end{picture}%
\endgroup%


==> images/p1_proof0.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'p1_proof0.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1190.5511811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78571429)%
    \put(0,0){\includegraphics[width=\unitlength]{p1_proof0.eps}}%
    \put(0.07808945,0.04020242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
  \end{picture}%
\endgroup%


==> images/stage2_robot_final.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stage2_robot_final.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1190.5511811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78571429)%
    \put(0,0){\includegraphics[width=\unitlength]{stage2_robot_final.eps}}%
    \put(0.82465352,0.23561301){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_7$}}}%
    \put(0.11494816,0.23760497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_8$}}}%
    \put(0.75372615,0.33577419){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_5$}}}%
    \put(0.65336808,0.33501303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_6$}}}%
    \put(0.80328835,0.43560685){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_2$}}}%
    \put(0.49149307,0.41419975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_3$}}}%
    \put(0.30545567,0.41654451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_4$}}}%
    \put(0.55842667,0.5016127){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_0$}}}%
    \put(0.42608466,0.16679063){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_9$}}}%
    \put(0.2912263,0.17698849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_{10}$}}}%
    \put(0.28595291,0.50117606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_{1}$}}}%
    \put(0.09483043,0.06232969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_0$}}}%
    \put(0.57707776,0.61143858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.77358958,0.51396042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_3$}}}%
    \put(0.6604005,0.44344916){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_7$}}}%
    \put(0.81366137,0.37725619){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_6$}}}%
    \put(0.29301357,0.61518384){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.42741193,0.27686499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_{10}$}}}%
    \put(0.132501,0.34672816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_9$}}}%
    \put(0.3619217,0.51370798){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_5$}}}%
    \put(0.46002078,0.51402854){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_4$}}}%
  \end{picture}%
\endgroup%


==> images/stage2_robot_line.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stage2_robot_line.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1020.47244094bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength]{stage2_robot_line.eps}}%
    \put(0.22086815,0.04822087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.29565562,0.17089911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_3$}}}%
    \put(0.37886003,0.04784109){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_4$}}}%
    \put(0.44074718,0.16889119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_5$}}}%
    \put(0.52390403,0.05043673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_6$}}}%
    \put(0.60150317,0.1660555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_7$}}}%
    \put(0.68381726,0.05158849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_8$}}}%
    \put(0.74814222,0.16539146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_9$}}}%
    \put(0.14865841,0.1710549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.08624143,0.0437355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_l$}}}%
    \put(0.82457942,0.05086306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_{10}$}}}%
  \end{picture}%
\endgroup%


==> images/stage2_robot_move.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stage2_robot_move.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1190.5511811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78571429)%
    \put(0,0){\includegraphics[width=\unitlength]{stage2_robot_move.eps}}%
    \put(0.17981275,0.04133192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.25341923,0.14778774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_3$}}}%
    \put(0.31523443,0.04236397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_4$}}}%
    \put(0.38457127,0.14608032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_5$}}}%
    \put(0.45041835,0.04051613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_6$}}}%
    \put(0.52916363,0.1450073){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_7$}}}%
    \put(0.34176867,0.61167831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_8$}}}%
    \put(0.6073261,0.54631665){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_9$}}}%
    \put(0.11384597,0.14793493){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.07808945,0.04020242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_l$}}}%
    \put(0.24657004,0.64940929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_{10}$}}}%
  \end{picture}%
\endgroup%


==> images/stage2_robot_move2.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stage2_robot_move2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1190.5511811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78571429)%
    \put(0,0){\includegraphics[width=\unitlength]{stage2_robot_move2.eps}}%
    \put(0.2924902,0.50833238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.24255876,0.04187083){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_3$}}}%
    \put(0.31523443,0.04236397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_4$}}}%
    \put(0.38457127,0.14608032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_5$}}}%
    \put(0.45041835,0.04051613){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_6$}}}%
    \put(0.52916363,0.1450073){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_7$}}}%
    \put(0.57662645,0.04150331){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_8$}}}%
    \put(0.63176216,0.14719415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_9$}}}%
    \put(0.56319817,0.51040331){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.07808945,0.04020242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_l$}}}%
    \put(0.70814025,0.04631176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_{10}$}}}%
    \put(0.78515567,0.4720574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_2$}}}%
  \end{picture}%
\endgroup%


==> images/stage2_robot_order.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stage2_robot_order.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1190.5511811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78571429)%
    \put(0,0){\includegraphics[width=\unitlength]{stage2_robot_order.eps}}%
    \put(0.66038881,0.17267408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_2$}}}%
    \put(0.32536988,0.21164762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_3$}}}%
    \put(0.55959513,0.20934379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_4$}}}%
    \put(0.66422853,0.34296739){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_5$}}}%
    \put(0.52101147,0.44506885){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_6$}}}%
    \put(0.62960939,0.44642642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_7$}}}%
    \put(0.3675623,0.53701254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_8$}}}%
    \put(0.6073261,0.54631665){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_9$}}}%
    \put(0.22380829,0.17478592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_1$}}}%
    \put(0.07808945,0.04020242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_l$}}}%
    \put(0.25200027,0.64669417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_{10}$}}}%
  \end{picture}%
\endgroup%


==> images/stage2_robot_target.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stage2_robot_target.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1190.5511811bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78571429)%
    \put(0,0){\includegraphics[width=\unitlength]{stage2_robot_target.eps}}%
    \put(0.82465352,0.25039608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_7$}}}%
    \put(0.11494816,0.25373196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_8$}}}%
    \put(0.75372615,0.35324509){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_5$}}}%
    \put(0.65336808,0.35382784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_6$}}}%
    \put(0.79659601,0.43828105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_2$}}}%
    \put(0.48978078,0.43828107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_3$}}}%
    \put(0.3865545,0.4379107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_4$}}}%
    \put(0.55981152,0.53002594){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_0$}}}%
    \put(0.42608466,0.18022979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_9$}}}%
    \put(0.2912263,0.17698849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_{10}$}}}%
    \put(0.27779392,0.52688783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_{1}$}}}%
  \end{picture}%
\endgroup%

